Near-optimal Online Traffic Engineering

Most deployed WAN Traffic Engineering (TE) systems use a logically centralized controller that periodically gathers traffic demands, runs a TE optimization or heuristic, and then programs the network. At scale, these solutions can be sub-optimal, and can take minutes to react to demand changes or failures. In this paper, we introduce OnlineTE, a system that reacts immediately to demand changes and failures, and delivers near-optimal solutions within seconds of a change. OnlineTE builds on the theory of optimization decomposition to devise scalable, near-optimal, distributed TE solvers for path-based MLU and Max-flow problems. In OnlineTE, each switch solves part of the optimization, and a central coordinator orchestrates the progress of the switches. As such, a switch can trigger a re-optimization as soon as it notices a demand change or failure, enabling high reactivity. OnlineTE scales to large WANs, and its compute requirements are well below the capabilities of modern WAN switches. It also enables a new opportunity, edge-based TE, which can utilize resources more efficiently than today's path-based approaches. On a testbed emulation of a 750-node WAN topology, OnlineTE can outperform the state-of-the-art by up to an order of magnitude.

==> csvfiles/dd_cold.csv <==
;Initial;Round 1;Round 2;...;Round N
\textbf{Demand 1};(0, 4, 0);(0.1, 3.4, 0.5);(0.2, 2.8,1);;(0.25, 2.25, 1.5)
\textbf{Demand 2};(2, 0, 0);(1.75, 0.25, 0);(1.5, 0.5, 0);;(1.25, 0.75, 0)
\textbf{Price 1};2;1.85;1.7;;1.5
\textbf{Price 2};4;3.65;3.3;;3
\textbf{Price 3};0;0.5;1;;1.5
\textbf{MLU};1;0.925;0.825;;0.75


==> csvfiles/dd_warm_start.csv <==
;Initial;Update;Round 1;Round 2;...;Round N
\textbf{Demand 1);(0.25, 2.25, 1.5);(0.25, 1.75, 1.5);(0.15, 1.85, 1.5);(0.05, 1.95,1.5);;(0, 2, 1.5)
\textbf{Demand 2};(1.25, 0.75, 0);(1.75, 0.75, 0);(1.65, 0.85, 0);(1.55, 0.95, 0);;(1.5, 1, 0)
\textbf{Price 1};1.5;2;1.8;1.6;;1.5
\textbf{Price 2};3;2.5;2.7;2.9;;3
\textbf{Price 3};1.5;1.5;1.5;1.5;;1.5
\textbf{MLU};0.75;1;0.875;0.8;;0.75

